The universal acceleration scale from stellar feedback

It has been established for decades that rotation curves deviate from the Newtonian gravity expectation given baryons alone below a characteristic acceleration scale $g_{\dagger}\sim 10^{-8}\,\rm{cm\,s^{-2}}$, a scale promoted to a new fundamental constant in MOND. In recent years, theoretical and observational studies have shown that the star formation efficiency (SFE) of dense gas scales with surface density, SFE $\sim \Sigma/\Sigma_{\rm crit}$ with $\Sigma_{\rm crit} \sim \langle\dot{p}/m_{\ast}\rangle/(\pi\,G)\sim 1000\,\rm{M_{\odot}\,pc^{-2}}$ (where $\langle \dot{p}/m_{\ast}\rangle$ is the momentum flux output by stellar feedback per unit stellar mass in a young stellar population). We argue that the SFE, more generally, should scale with the local gravitational acceleration, i.e. that SFE $\sim g_{\rm tot}g_\mathrm{crit} \equiv (G\,M_{\rm tot}/R^{2}) / \langle\dot{p}/m_{\ast}\rangle$, where $M_{\rm tot}$ is the total gravitating mass and $g_\mathrm{crit}=\langle\dot{p}/m_{\ast}\rangle = \pi\,G\,\Sigma_{\rm crit} \approx 10^{-8}\,\rm{cm\,s^{-2}} \approx g_{\dagger}$. Hence the observed $g_\dagger$ may correspond to the characteristic acceleration scale above which stellar feedback cannot prevent efficient star formation, and baryons will eventually come to dominate. We further show how this may give rise to the observed acceleration scaling $g_{\rm obs}\sim(g_{\rm baryon}\,g_{\dagger})^{1/2}$ (where $g_{\rm baryon}$ is the acceleration due to baryons alone) and flat rotation curves. The derived characteristic acceleration $g_{\dagger}$ can be expressed in terms of fundamental constants (gravitational constant, proton mass, and Thomson cross section): $g_{\dagger}\sim 0.1\,G\,m_{p}/\sigma_{\rm T}$.

==> review.txt <==
We thank the referees for their helpful feedback, and the editor for coordinating the process. We respond to the two reviews in turn below.

Response to review #1
============================
As we understand it, the main issue expressed in this review was that the paper purported to provide a model that can be used to e.g. fit a galactic rotation curve from empirical data and thus compete with other theoretically- or phenomenologically-motivated models. This was not at all the intended message of the paper, and represents a much loftier goal than what we are attempting to do. Wherever possible we have clarified this: we are presenting a toy model intended to provide intuition for how the acceleration scale in stellar feedback can imprint upon the galaxy formed - detailed predictions of rotation curves come from LCDM simulations, whose successes at reproducing galactic kinematics we are simply trying to understand in simplified terms. In this sense, this paper is similar in spirit to Kaplinghat & Turner (2002), who presented a different set of arguments intended to explain how "Milgrom's law" arises in LCDM.

However, it is fair to say that to be _able_ to produce such a fit, that demonstrably outperforms eg. MOND, is a desirable goalpost to set in order to be able to say, definitively, that XY physics successfully explains observations. We concur that we are not presently able to do this based upon the present work, and wherever possible have reworded things to avoid overselling the result as such.

Responding to the specific technical concerns that were raised:

> That part seems simply to be asserted in the second line of eq. 2, which involves the time average < \dot p/m* >. A time average, by construction, gives a unique scale by averaging over lots of different realizations. There should then be lots of variation in the corresponding acceleration/surface density. That's not the case in the data.

As we discuss in some detail in the text, a large body of work has established that environmental variations in <\dot p/m* > from young stars are small, and variations in <\dot p/m* > from one star formation event to another are only conceivably large on stellar mass scales where the IMF is not well-sampled, ie. <10^4msun. Galaxies in e.g. the SPARC sample are orders of magnitude more massive, so this effect is unlikely to be at a detectable level.

> What we wind up with is an expression (eq. 4) that depends on the `relic’ gas fraction. This is observed to vary considerably from galaxy to galaxy at the same mass. So this argument would seem to suggest lots of scatter in the acceleration scale, not little. Indeed, it is asserted that we can identify {\tilde g_crit} with g_crit*(1-f_g)/f_bar^0 and that these differ only at the factor of unity level. That is simply not correct. f_g ranges from a few percent to well over 90%. so 1-f_g varies by a lot more than order unity.

We have added some clarification on how we believe this (1-f_g) scaling should be understood. As discussed more in our response to review #2, ours is a toy model that treats a single star formation episode in the vein of the old monolithic picture, but we acknowledge that galaxies do not actually form this way. As such the supposed f_g post-starburst should not be identified with the observed one. According to a more modern understanding of star formation in dwarfs, a galaxy such as one of the gas-rich SPARC dwarfs would have formed over many such starbursts, making the relation between the eventual observed a_0 and f_g non-trivial to predict.

Response to review #2
============================
> Related to the first point above, the Kennicutt-Schmidt relation on galaxy scales which is typically interpreted as a linear relation between the SFE and the inverse free fall time is known to break down on smaller scales (e.g. Shetty et al. 2014). All the simulations the authors show in Fig. 1 are inherently single cloud collapse, and thus only take into account the self gravity of the clouds, and not the galactic potential. The authors should discuss much more thoroughly the various definitions for SFE, including the differences between sub-galactic and galactic scales (e.g. Shetty et al. 2014), the effect of the galactic potential on the molecular cloud collapse, fragmentation and star formation (e.g. Rey-Raposo et al. 2015), and whether SFE truly scales with gas surface density as opposed to volume density (e.g. Green et al. 2017, Clark and Glover 2014).

We have added some additional clarification on what exactly is meant by SFE for the purposes of our discussion. Admittedly the many definitions of SFE, and the surrounding theory and phenomenology, are a broad subject that we found difficult to do justice to in the space available for letter format, so we have referenced review articles. However, if it is the referee's opinion that the article would be significantly strengthened by adding more background than what is there then we are open to this.

We have clarified in the text that there is an assumption of generalization from the numerical experiments cited to the problem with a pre-existing mass component. Essentially, we rely upon the assumption that the results of the works cited serve to validate the simple force-balance argument presented, so that it can be applied to the more general version of the problem. Under this assumption, additional details such as the galactic potential and realistic cloud morphologies and gas flows should not strongly alter the dimensional scaling inherent in the problem.

> Related to the second point, the authors cite various works using hydrodynamical simulation in LCDM which include stellar feedback to show that RAR emerges naturally in this kind of simulations (Santos-Santos et al. 2016, Keller and Wadsley 2017, Navarro et al. 2017, Ludlow et al. 2017, Garaldi et al. 2018, Dutton et al. 2019). Most of these cited works point to stellar feedback as the main process regulating star formation in disk galaxies, and implicitly as the intrinsic cause for the RAR. The authors should discuss more these previous simulation works they cite, instead of dismissing them as not explaining why the RAR is fullfilled in their simulations.

When citing these works we have now explicitly credited them for acknowledging the crucial role of stellar feedback in setting the properties of galaxies in LCDM. We believe that this will help to clarify the intended message of our work: not to purport to be the first to argue that feedback has important implications for galactic kinetmatics, but rather to elucidate why, explicitly but in simplified terms, one should expect an _acceleration_ scale of the magnitude observed to emerge from these physics, as opposed to some other dimensional quantity.

> Also, a much older analytic work by van den Bosch and Dalcanton (2000) discussed in detail how stellar feedback in a CDM universe leads to the critical acceleration which the MOND model has by construction. On the same argument line, as van den Bosch and Dalcanton (2000), Wheeler, Hopkins and Dore (2019) recently showed that the RAR on the observed scales is always fulfilled if the baryonic Tully-Fisher relation is. While the authors briefly refer to Wheeler et al., they do not even mention van den Bosch and Dalcanton. The authors should definitely discuss this older work.

We agree that not discussing van den Bosch and Dalcanton (2000) was an oversight, and now discuss the work in the intro (as well as Kaplinghat 2002, another well-known work interpreting the acceleration scale in a LCDM framework). vdB&D showed that a parametrized model for stellar feedback can be _tuned_ to reproduce the galactic acceleration scale, according to a simple model wherein a supernova produces a certain fixed amount of hot gas that is prevented from forming stars. Although this work is fundamentally correct in that feedback is a necessary ingredient for realistic galactic scaling relations in LCDM, we attempt to bring a more modern understanding of stellar feedback to bear on the problem, as expressed in the emerging consensus of momentum-driven feedback models developed in the past decade. Based on these we are able make a stronger statement than vdB&D. Instead of treating stellar feedback as a large unknown parameter space for tuning (which was the only viable approach at the time), we argue that according to the modern understanding of the IMF, stellar evolution, and stellar feedback physics, which are increasingly well-constrained theoretically, the numbers work out.

> I think a more objective title for this work would be "Stellar feedback sets the universal acceleration scale in galaxies in the monolithical collapse model".

We are reluctant to use this title, but we hope that our modifications and additions to the main text will clarify the relationship of our toy model to "monolithic collapse." While our toy model of a single star formation episode does bear resemblance to the old monolithic picture, we are arguing that any galaxy formation model dominated by in-situ star formation (ie. individual dwarfs, and disk galaxies) should also bear the imprint of the acceleration scale built into feedback, while galaxies. Our toy model treats the outcome of a single episode of star formation, but does not require that the initial system be composed only of dark matter: we only suppose some pre-existing mass M_tot and are agnostic about its composition. Therefore, over the many episodes of star formation required to form a galaxy, the acceleration scale should be imprinted as long as the growth of the galaxy is indeed dominated by in-situ star formation, which is believed to be true for all galaxies in the mass range where the BTFR and RAR apply. On the other hand, our model does not apply to galaxies that acquire most of their mass via mergers, such as ellipticals, which we acknowledge, and which indeed do not lie upon the same empirical relations.



Introduction:
-------------

> 1) The authors should expand the 3rd paragraph with the assumptions and conclusions drawn by the simulation works cited. Also, a new paragraph should discuss similar analytic works previously published, like van den Bosch and Dalcanton (2000). See the 2nd main issue above.

See above response to this point.

Section 2.1:
------------

> The authors should explain the difference between the various definitions for SFE used in simulations (both idealized single clouds and cosmological boxes), and in observations (e.g. line tracers like Halpha for external galaxies, YSO counts for galactic clouds). The note 1 should be incorporated to the main text. See also the 1st main issue raised above.

See above response to this point.

> The "patch" of gas assumed by the authors in their model is similar in size to a full galaxy, and for this reason they consider the total mass in eq 1 to include also the dark matter. The assumption of a giant gas cloud collapsing is basically the same as in the monolithic collapse model of Eggen, Lynden-Bell and Sandage (1962). However, star formation happens on much smaller scales, where dark matter only intervenes as an external potential. The authors should cite Eggen et al. and clearly state the caveats of extrapolating molecular clouds scalings to full galaxies.

We have noted this parallel in the text, and have added some discussion of why we expect that this monolithic toy model should still generalize to the modern paradigm of galaxy formation (see last paragraph of 2.2).

> M_tot is never defined. The relations between M_tot, M_gas,initial, M_gas, M_*,young and m_* should be stated explicitly.

Done.

> Figure 1: There are only 2 points above 1000 Msol/pc^2, which is not enough of an argument for the statement "All models predict that M_∗,young/M_expelled -> 1 as Sigma_tot exceeds Sigma_crit ∼ 1000 Msol/pc^2, i.e. star formation becomes efficient."

We have added another point from the Geen 2017 simulations at high surface density - this is a simulation that was halted before star formation was over, so we plot it as a lower bound.

> I think figure 2 can be omitted because the authors' simple model is clear from the text.

We have deleted Fig. 2 to make room for the expanded discussion.

> The authors should expand the last but one paragraph of this section to discuss in what way the various types of stellar feedback (photo-heating, radiation pressure, winds from massive stars, supernovae) lead to roughly the same averaged value for the momentum injection rate per stellar mass.

We agree that this point is non-trivial, and have expanded upon this point in more detail. Several of the works cited and plotted in Fig. 1 consider only the effects of radiation (with some combination of the effects of photoionization and photon momentum), and these works apparently agree with the proposed scaling in SFE. To our knowledge Grudic et al 2018 is the only such experiment to simulate clouds that disrupt over >10Myr timescales, over which SNe become the dominant feedback: we found that the scaling of SFE was essentially unaltered in this regime compared to the regime dominated by winds and feedback, the reason being that the momentum injection rates are similar: ~1000lsun/msun/c ~ 6e-8cm s^-2 for radiation (as derived directly from the IMF and stellar evolution tracks), at most a comparable amount for winds, and an integrated specific momentum of 1000km/s for SNe emitted over 40Myr, which of similar magnitude, ~8e-8cm s^-2. We have expanded the discussion in this section to make this subtlety more explicit.

Section 2.2:
------------

> The phrase "However, the derivation in the previous section shows that the relevant quantity is actually the total gravitational acceleration from all matter, g_tot = G M_tot/r^2." is misleading since the authors did not show but assumed that the total gravitational acceleration from all matter is the relevant quantity.

We have clarified this: we assume here that the agreement of the detailed numerical experiments cited substantiates the simple force-balance argument leading to Eq. 1.

Section 3.3:
------------

> I can see no good argument for having the 1st paragraph in the current form. This paragraph tries to suggest the reasons why the center of dark matter halos can be baryon dominated. While the c case is the more typically used argument in the literature, I see no reason why baryons would dominate the galaxy centers in the cases a and b given by the authors.

We have removed the extraneous parts of this paragraph.

> Please reformulate the statement that "stellar feedback explicitly contains an acceleration scale that maps directly to the acceleration scale seen in galaxy scaling relations". The complete phrase has three occurrences of "acceleration scale".

This has been reworded.

